Multibranch Generative Models for Multichannel Imaging with an Application to PET/CT Synergistic Reconstruction

This paper presents a novel approach for learned synergistic reconstruction of medical images using multibranch generative models. Leveraging variational autoencoders (VAEs), our model learns from pairs of images simultaneously, enabling effective denoising and reconstruction. Synergistic image reconstruction is achieved by incorporating the trained models in a regularizer that evaluates the distance between the images and the model. We demonstrate the efficacy of our approach on both Modified National Institute of Standards and Technology (MNIST) and positron emission tomography (PET)/computed tomography (CT) datasets, showcasing improved image quality for low-dose imaging. Despite challenges such as patch decomposition and model limitations, our results underscore the potential of generative models for enhancing medical imaging reconstruction.

==> images/gt_encoding.txt <==
row,ax1,ax2
0,-0.5622048,0.14057773


==> images/mnist_latent.txt <==
label,ax1,ax2
0,-1.8051851020953136,0.09729112007024121
0.25,-0.4105503899513629,-0.005731295974449469
0.5,-0.5772117701167423,0.28677142277731793
0.75,-0.9721312106169822,0.3498672206336323
1,-0.5467666364118363,1.4556251093901476


==> images/patients/hc_mean.txt <==
row,psnr_pet,ssim_pet,psnr_ct,ssim_ct
0,56.9691,0.9981,39.0674,0.9839


==> images/patients/hplc.txt <==
patient_no,psnr_pet_mat,psnr_pet_vae,psnr_ct_mat,psnr_ct_vae,psnr_pet_solo,psnr_ct_solo,ssim_pet_mat,ssim_pet_vae,ssim_ct_mat,ssim_ct_vae,ssim_pet_solo,ssim_ct_solo
340,63.57,57.27,38.33,37.78,57.37,33.05,0.9998,0.9988,0.9823,0.9721,0.9983,0.9294
341,63.42,58.67,36.31,35.36,57.97,28.83,0.9996,0.9984,0.9739,0.9617,0.9979,0.8502
345,59.67,54.11,35.64,35.43,53.54,28.95,0.9995,0.9976,0.9708,0.9612,0.9966,0.8601
348,58.2,57.04,39.07,38.46,56.69,29.85,0.9988,0.9985,0.9841,0.9765,0.9983,0.8848
351,61.75,56.35,38.56,37.99,55.4,31.58,0.9997,0.9988,0.9819,0.9729,0.9983,0.9107
370,55.49,54.32,37.13,37.21,53.58,28.88,0.9987,0.9979,0.9769,0.9703,0.9975,0.8642
371,56.8,56.28,36.58,36.15,55.36,30.49,0.9989,0.9985,0.9747,0.9633,0.9977,0.8879
372,58.66,51.76,34.95,34.65,50.69,27.96,0.9994,0.9969,0.967,0.9583,0.9956,0.8362
374,60.07,57.69,37.86,38.27,56.64,31.2,0.9995,0.9987,0.9794,0.9772,0.998,0.8995
375,62.4,57.04,36.51,36.66,56.31,30.05,0.9997,0.9984,0.9752,0.9725,0.9978,0.8837


==> images/patients/hplc_mean.txt <==
row,psnr_pet_vae,ssim_pet_vae,psnr_ct_vae,ssim_ct_vae,psnr_pet_mat,ssim_pet_mat,psnr_ct_mat,ssim_ct_mat,psnr_pet_solo,ssim_pet_solo,psnr_ct_solo,ssim_ct_solo
0,56.0524,0.9983,36.7953,0.9686,60.0029,0.9994,37.0943,0.9766,55.3558,0.9976,30.0829,0.8807


==> images/patients/lc_mean.txt <==
row,psnr_pet,ssim_pet,psnr_ct,ssim_ct
0,57.3095,0.9983,38.6244,0.9832


==> images/patients/lphc.txt <==
patient_no,psnr_pet_mat,psnr_pet_vae,psnr_ct_mat,psnr_ct_vae,psnr_pet_solo,psnr_ct_solo,ssim_pet_mat,ssim_pet_vae,ssim_ct_mat,ssim_ct_vae,ssim_pet_solo,ssim_ct_solo
340,52.83,55.8,41.88,41.26,54.37,41.84,0.9966,0.9984,0.9925,0.99,0.9975,0.9901
341,52.38,55.77,39.1,37.11,54.37,36.69,0.9957,0.9979,0.9867,0.9788,0.997,0.974
345,51.04,53.73,38.69,37.33,51.17,37.39,0.9951,0.9973,0.9855,0.9789,0.9954,0.9768
348,53.01,56.93,42.11,41.18,53.04,42.12,0.9966,0.9986,0.9924,0.9891,0.9971,0.9893
351,51.6,56.13,42.13,41.26,52.31,42.3,0.9963,0.9986,0.9921,0.9891,0.9971,0.9902
370,51.37,55.18,40.52,39.32,51.41,40.65,0.9958,0.9982,0.9891,0.9841,0.9964,0.9855
371,51.09,55.22,40.08,38.51,52.49,38.55,0.9953,0.998,0.9883,0.9823,0.9965,0.9802
372,49.2,52.87,39.19,35.92,49.18,36.11,0.9941,0.9973,0.9858,0.9729,0.9939,0.9706
374,51.51,55.87,41.14,40.27,53.4,41.08,0.9953,0.9982,0.9907,0.987,0.997,0.9875
375,52.69,55.21,39.89,37.98,52.69,38.07,0.9964,0.9982,0.9885,0.9816,0.9965,0.98


==> images/patients/lphc_mean.txt <==
row,psnr_pet_vae,ssim_pet_vae,psnr_ct_vae,ssim_ct_vae,psnr_pet_mat,ssim_pet_mat,psnr_ct_mat,ssim_ct_mat,psnr_pet_solo,ssim_pet_solo,psnr_ct_solo,ssim_ct_solo
0,55.2722,0.9981,39.0144,0.9834,51.6711,0.9957,40.4736,0.9892,52.4424,0.9964,39.4797,0.9824


==> images/pca_latent_vectors.txt <==
row,ax1,ax2
0,0.11655009,0.05094171
1,2.463093,1.4445225
2,0.45899966,-1.0489261
3,-2.1935453,2.3407187
4,-0.969019,0.17150952
5,1.7633018,0.61003697
6,-2.885134,-2.2846434
7,1.4432118,0.6421747
8,-3.0263114,-1.2046449
9,-0.31415963,1.5010302
10,-1.2101343,-0.6066834
11,-0.7191528,2.7364368
12,0.9743937,-2.33114
13,0.22118591,0.33720136
14,-3.3249292,-0.96766543
15,0.30519336,2.1854377
16,1.2709227,0.48102686
17,-0.63493896,2.2627766
18,-0.5252327,-1.2148085
19,-1.0948559,1.488725
20,1.6323913,-1.4615332
21,2.670267,1.3124825
22,-1.2492235,1.2832204
23,-2.0986636,2.233237
24,-0.6855214,-0.62393326
25,2.249531,-1.0069423
26,-1.074568,-0.4510746
27,2.0423822,0.16002192
28,0.8204134,-0.15680528
29,-1.1915239,1.8216919
30,1.0246186,-3.594089
31,-1.0638096,2.9308746
32,0.30845487,-1.4536802
33,-0.67868173,2.258807
34,0.8994599,1.5691113
35,-0.8521132,2.30398
36,-0.34709224,-2.009956
37,1.5949587,1.6744783
38,0.32615468,-0.8705717
39,0.50328165,-0.9232868
40,-3.2171009,-0.46768504
41,-0.4650613,1.190396
42,-1.8917406,-0.120622724
43,-1.4371204,1.0646806
44,-0.8095032,-1.5900339
45,-0.36655724,0.38068783
46,-0.7964954,0.54136956
47,-0.17264654,2.6649113
48,-1.9203897,-1.7932842
49,0.5270678,0.90624666
50,-0.38396025,-1.2385403
51,3.2398238,0.25928786
52,1.4871302,0.25743255
53,-0.55392003,1.3008808
54,0.10197216,0.18403387
55,-0.4233933,3.0629535
56,3.0465422,-0.79186106
57,-0.48364243,1.0100614
58,0.589379,-1.9077452
59,-2.26175,1.9655844
60,3.0673041,0.3165704
61,-1.4884646,1.7593135
62,0.046989836,-0.36528116
63,2.3932223,0.9148342
64,0.958765,1.5945436
65,-0.50096613,2.7899563
66,0.93509173,-0.44752708
67,-2.1872652,0.56650263
68,1.9008665,-0.5707352
69,1.5719165,-0.7957377
70,-1.2289016,-2.0683827
71,-0.6519588,2.3028882
72,-3.4873183,-0.6723446
73,0.32139727,0.24899533
74,-1.0321681,-2.0021594
75,1.6746209,0.31349447
76,-0.51563853,-2.191453
77,-2.6496408,1.7255446
78,-2.3017497,1.290602
79,-1.0486331,2.3978093
80,1.1618423,-1.1989732
81,1.4042706,0.6975766
82,1.9168739,-0.60388505
83,1.3395286,0.2641066
84,-0.09850591,0.03241846
85,-1.0209869,1.4521066
86,0.005642595,-3.1898255
87,0.26202628,1.713563
88,2.6652467,-1.1112316
89,0.39065394,1.8790587
90,1.3171563,-0.38001698
91,0.13473077,1.6678327
92,-0.22767365,-0.7704775
93,0.11975871,-0.41229618
94,-0.7289396,2.2300563
95,1.3733795,0.10090681
96,-1.1920754,0.73284906
97,-0.35078403,2.1598833
98,-0.9425357,-1.9666027
99,-2.3265762,1.1989473
100,-0.35772547,-0.22376314
101,0.09397072,1.070086
102,-3.2989848,-0.9198984
103,-0.09133866,1.4414546
104,-2.7943256,-1.8038034
105,-2.7047853,1.2488034
106,0.7296867,-1.705216
107,0.5753611,0.062413614
108,2.7866824,-1.3352332
109,0.22321786,-1.2311164
110,0.11275264,-1.6204185
111,2.2934575,0.005736797
112,-3.003252,-0.7639032
113,-2.5324812,1.7335439
114,4.0004444,0.13879314
115,-0.09923964,0.74943644
116,0.013520118,-0.73268324
117,2.9768662,-0.810558
118,2.2444804,-0.07293336
119,2.8131995,2.2749255
120,1.9440715,-2.0426462
121,3.4552019,-0.093348786
122,-0.8469392,-0.5614312
123,0.4930499,2.4109013
124,-3.0947075,-0.08634828
125,-0.7770881,1.1798644
126,0.16815892,-1.8046104
127,-0.59886825,1.8437425
128,-3.0388029,-0.87263453
129,-0.70705724,0.51040477
130,-0.05890192,-1.2256016
131,0.25264615,1.2588564
132,-2.6499462,-0.9660086
133,-1.2209641,0.28786457
134,-1.0048538,-3.9054968
135,-0.018520163,1.0660962
136,-0.8151803,-2.4740252
137,-1.7041972,2.0827088
138,0.6832937,-1.2874343
139,-0.08318106,1.1889262
140,-2.1167943,-0.084718235
141,-1.2561493,2.5449908
142,0.6437857,-0.6270556
143,2.1124082,-0.38215256
144,-0.7708737,-0.30913556
145,-0.17328009,2.471484
146,0.06533333,2.2767205
147,-0.8565669,-0.55203694
148,-0.77010363,0.77429223
149,0.8198208,-1.6290885
150,-1.0009627,-0.17616217
151,0.32928106,-0.60937214
152,-3.4405327,-0.13043159
153,-1.1421559,0.74620485
154,0.13996248,-0.38433397
155,0.68090665,-0.026402839
156,3.2712765,1.0363977
157,0.41777754,1.1240574
158,1.2031201,-1.2835637
159,2.8651052,0.39314067
160,-1.1932926,-0.7433132
161,1.9056841,-0.3296591
162,-0.7425305,-0.98645914
163,-0.77062076,1.5487658
164,1.9181929,-1.0125962
165,0.16427249,-0.7120143
166,-0.8716158,0.86750203
167,0.76385397,1.4976275
168,-1.9480779,1.0019608
169,0.93633175,-0.43608993
170,-0.3093875,-0.7985948
171,2.8716385,-0.607593
172,-0.002701047,0.31354907
173,-1.0097853,2.4427397
174,-3.1391037,-0.21129382
175,0.10016271,1.5642637
176,-1.2951012,-1.0430136
177,-2.6424716,1.5515312
178,1.5624876,1.5636688
179,2.7571592,0.6246917
180,-2.4971032,-0.9069608
181,1.6019907,2.005634
182,1.0014628,-2.1938515
183,-0.20667054,0.3215047
184,-3.151963,-1.6792834
185,0.90380704,1.9460415
186,0.23186404,-2.5829499
187,1.0908905,-0.75951207
188,0.08045406,1.1020797
189,2.2736833,-0.63343364
190,-0.039920274,-1.3926904
191,-0.0002572442,2.2496793
192,3.0168552,0.33892107
193,0.78309506,2.0603046
194,0.77238977,-0.9557995
195,-0.16451038,1.4689101
196,1.5452458,-2.2841673
197,-1.4438956,2.1788433
198,-0.7187045,-2.869069
199,2.3669877,0.700539
200,-2.6621845,-1.8349254


==> images/vae/mnist_denoise/_ave_psnr.txt <==
eta, psnr_recon_pet, pnsr_recon_ct, pnsr_recon_ave
0,  9.922797571956972, 18.741940745014226, 14.332369158485598
0.1, 20.554038147939906, 25.424082302397487, 22.989060225168696
0.25, 26.410654919016764, 25.694652065506606, 26.052653492261683
0.375,  27.978658905056456, 25.67139822026482, 26.825028562660638
0.5, 28.367439584441264, 24.796565160020407, 26.582002372230836
0.625, 28.775361715688327, 24.55836874374502, 26.666865229716674
0.75, 29.218879863275475, 23.350191169790662, 26.28453551653307
0.9, 27.892475490111643, 17.647038541480487, 22.769757015796067
1, 25.916212901075326, 8.311911262072808, 17.11406208157407


==> images/vae/mnist_denoise/s42/_ave_psnr.txt <==
eta, psnr_recon_pet, psnr_recon_ct, psnr_recon_ave
0,  9.922797571956972, 18.741940745014226, 14.332369158485598
0.1, 20.554038147939906, 25.424082302397487, 22.989060225168696
0.25, 26.410654919016764, 25.694652065506606, 26.052653492261683
0.375,  27.978658905056456, 25.67139822026482, 26.825028562660638
0.5, 28.367439584441264, 24.796565160020407, 26.582002372230836
0.625, 28.775361715688327, 24.55836874374502, 26.666865229716674
0.75, 29.218879863275475, 23.350191169790662, 26.28453551653307
0.9, 27.892475490111643, 17.647038541480487, 22.769757015796067
1, 25.916212901075326, 8.311911262072808, 17.11406208157407


==> images/vae/mnist_denoise/s42/ct_beta1.0_sigma0.35.txt <==
eta, psnr_recon
0, 20.08700611
0.1, 23.88013771
0.25, 25.70184143
0.375,  26.37755381
0.5,  26.81189815
0.625,  26.62589477
0.75, 26.58755668
0.9, 25.00104878
1, 21.08973231


==> images/vae/mnist_denoise/s42/pet_beta1.0_sigma0.15.txt <==
eta, psnr_recon
0, 16.79221465
0.1, 22.69833206
0.25, 25.72406298
0.375,  27.07980822
0.5, 28.06926652
0.625,  28.91221213
0.75, 29.95445071
0.9,  30.53467493
1, 30.33819914

